WTP$\,$10aaauow: Discovery of a new FU Ori outburst towards the RCW$\,$49 star-forming region in NEOWISE data

Large-amplitude accretion outbursts in young stars are expected to play a central role in proto-stellar assembly. Outburst identification historically has taken place using optical techniques, but recent, systematic infrared searches are enabling their discovery in heavily dust-obscured regions of the Galactic plane. Here, we present the discovery of WTP$\,$10aaauow, a large-amplitude mid-infrared (MIR) outburst identified in a systematic search of NEOWISE data using new image subtraction techniques. The source is located towards the RCW$\,$49 star-forming region, and estimated to be at a distance of $\approx 4\,$kpc via Gaia parallax measurement. Concurrent with the MIR brightening, the source underwent a $\gtrsim5\,$mag outburst in the optical and near-infrared (NIR) bands, reaching a peak luminosity of $\approx260\,$L$_\odot$ in 2014-2015, followed by a slow decline over the next 7 years. Analysis of the pre- and post-outburst spectral energy distributions reveal a pre-outburst stellar photosphere at a temperature of $3600-4000\,$K, surrounded by a likely two-component dust structure similar to a flat-spectrum or Class I type YSO. We present optical and NIR spectroscopy that show a GK-type spectrum in the optical bands exhibiting complex line profiles in strong absorption features, and evidence for a wind reaching a terminal velocity of $\approx 400\,$km$\,$s$^{-1}$. The NIR bands are characterized by a cooler M-type spectrum exhibiting a forest of atomic and molecular features. All together, the spectra demonstrate that WTP$\,$10aaauow is an FU Ori type outburst. Ongoing systematic infrared searches will continue to reveal the extent of this population in the Galactic disk.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
